Exploring Data Aggregation and Transformations to Generalize across Visual Domains

Computer vision has flourished in recent years thanks to Deep Learning advancements, fast and scalable hardware solutions and large availability of structured image data. Convolutional Neural Networks trained on supervised tasks with backpropagation learn to extract meaningful representations from raw pixels automatically, and surpass shallow methods in image understanding. Though convenient, data-driven feature learning is prone to dataset bias: a network learns its parameters from training signals alone, and will usually perform poorly if train and test distribution differ. To alleviate this problem, research on Domain Generalization (DG), Domain Adaptation (DA) and their variations is increasing. This thesis contributes to these research topics by presenting novel and effective ways to solve the dataset bias problem in its various settings. We propose new frameworks for Domain Generalization and Domain Adaptation which make use of feature aggregation strategies and visual transformations via data-augmentation and multi-task integration of self-supervision. We also design an algorithm that adapts an object detection model to any out of distribution sample at test time. With through experimentation, we show how our proposed solutions outperform competitive state-of-the-art approaches in established DG and DA benchmarks.

==> gnuplot/buildcomp/data/base-to-opt.csv <==
#benchmark	OSR_points no_CC CC_required	naive	delta_opts	delta_alias	delta_dead
bzip2	625	9	616	355	186	19	56
h264ref	643	9	634	62	5	306	247
hmmer	562	12	550	54	0	292	202
namd	1578	78	1500	62	1032	17	389
perlbench	5269	86	5183	3457	115	290	1300
sjeng	1846	189	1657	216	215	60	1166
soplex	193	9	184	111	0	8	65
bullet	563	57	506	349	137	0	20
dcraw	553	42	511	307	67	33	104
ffmpeg	584	11	573	207	8	9	349
fhourstones	259	111	148	81	61	4	2
vp8	293	34	259	100	73	33	53


==> gnuplot/buildcomp/data/debug-stacked.csv <==
#benchmark  live_e  delta_avail
bzip2	0.2136202341	0.7728722408
gcc	0.2793780695	0.6734159683
gobmk	0.621155127	0.2176051575
h264ref	0.5233513792	0.4494310952
hmmer	0.3793150997	0.6046773979
lbm	1	0
libquantum	0.2950688525	0.7049311475
mcf	0.07563445378	0.9243655462
milc	0.3725003185	0.5900316879
perlbench	0.3134473016	0.5947275119
sjeng	0.2939052632	0.5588478947
sphinx3	0.125792988	0.8448384615


==> gnuplot/buildcomp/data/opt-to-base.csv <==
#benchmark	OSR_points no_CC CC_required	naive	delta_opts	delta_alias	delta_dead
bzip2	552	8	544	0	358	0	186
h264ref	539	10	529	274	1	0	254
hmmer	375	63	312	6	0	0	306
namd	1412	75	1337	5	0	0	1261
perlbench	4643	121	4522	2650	0	0	1485
sjeng	1434	484	950	92	0	0	858
soplex	152	47	105	47	20	0	38
bullet	511	224	287	19	143	0	125
dcraw	495	373	122	34	0	0	88
ffmpeg	421	23	398	0	288	0	90
fhourstones	243	107	136	15	0	0	121
vp8	239	33	206	46	137	0	23


==> gnuplot/hcct/data/space.csv <==
#benchmark  CCT CCT_burst   LSS LSS_burst
amarok  269464  49016   1636    1636
ark 159660  34312   1636    1492
audacity    256580  61344   1636    1492
bluefish    142012  43556   1636    1492
dolphin 227868  70724   1636    1492
firefox 591868  175208  1924    1924
gedit   81652   31232   1636    1492
ghex2   36412   14004   1492    1492
gimp    510076  134592  1780    1636
sudoku  54480   16664   1636    1492
gwenview    195096  50276   1636    1492
inkscape    271424  91452   1636    1636
oocalc  944584  205460  1636    1636
ooimpress   841448  226328  1636    1636
oowriter    808812  193132  1636    1636
pidgin  209800  75348   1636    1636
quanta  535848  129688  1636    1636
vlc 64284   14424   1636    1492
#botan  6041    1920    1484    1484
#cairo-perf-trace   2700    2520    1400    1400
crafty  711759  444946  1960    1988
ice-labyrinth   42268   33686   1428    1428
mount-herring   73174   54570   1456    1456
overworld   73774   29325   1596    1596
scotland    35366   15303   1596    1568

